Quantum Shock and Train-Time Constrained Quantization: A Geometric Study of Finite-Resolution Variational Quantum Circuits

Finite-resolution interfaces map Variational-Circuit angle to discrete codebook. Since Pauli rotations are periodic, so Euclidean rounding may produce wrong codeword near a chart boundary; error due to coordinates alone cannot measure how much the final state was changed. Herein we define a metric, Quantum Shock, for Pure State it is defined as the average of the square of the Fubini-Study distance (over all inputs) between the pre-deployment and deployed states. This value is limited by constant multipliers of the mean of infidelity and provides upper limits on displacement when observing bounded quantities and margin based predictive stability. Extensions to the analytical Bures-angle for mixed-states were derived, along with a finite shot stability bound. The proposed Train-Time Constrained Quantization allows a delay in applying a penalty for selecting a codeword aligned with periodicity until after task only optimizations. Three small binary tasks were evaluated on a four qubit, two layer classifier using ten matched seeds, K = 4, 8, 16 and exact expectation values from simulation under noiseless conditions and state vector simulations. On our primary evaluation, T-CQ exhibited smaller average local quantum shock compared to circular post-training quantization for each task and code-book size tested. The re-execution on the x86-64 platform using K=8 preserved the direction of the mean-shock comparison but had varying magnitudes.

==> SHA256SUMS.txt <==
65e92fa267fb88eb6105c2dba355f9389c1e3883dd1a425f6c07ee47ec4725ba  audit/cross_platform_reexecution_metadata.json
d572ae6adea6cab9e68abc35d9901262e46091f9c99a6acd6e782e6e8198d2d9  audit/cross_platform_reexecution_results.json
49e88f0773e7751fff660dc7f3dd56b0e260c8fe49c931aec5391d81160f3bf4  audit/recalibrated_results.json
a09424245c88aeaf63e04ba37c653652f056c89a2aa09fbaa5fd33a63aaa7a1e  build_final_evidence.py
dbdf3330ce185adaaea9fa8b462c0f9b1931bf3818605957f42118faee9b5d04  derived/evidence_audit.json
408c607fd2409c8f6881f052b872a5407c26d76db34fab01e83f41a748b62b53  derived/paired_statistics.json
c3f638231e955cf5be94ef58d7bd9152c4df88daf146c59b19284b98b59eee8b  derived/summary_statistics.csv
cdf89fcec991f5f1ba8df29678444d8f40b38e75ad7f77d4d18f24d2255d18d2  experiments/requirements.txt
892c52f02b33575e6966cc98e2ce764acf62782e5781b5cd81b0f586cd861217  experiments/run_final_revision_study.py
4e8cf73a031c7ccc57c1d257475fcd210f12688caeabde5dca6252f5f0dc3a2c  experiments/vqc_backend.py
b87370488715a0aa963a9b6963d14b160ed2bec50fdcd211ea90d8fc497dc254  figures/fig_convergence_comparison_submission.png
7a6017dd1a4a2bf4455f166f33481cdcda647c2a7dff038c4241cce3dadb463d  figures/fig_geometry_submission.png
29bc9a72878ccfcc93cc287d84e1b54a46da292ccebd6847c9698e6cbd324e49  figures/fig_main_k8_submission.png
92bf2859a8266a771a95645a39314eb0598348d71ce92e6643ce138fc5bed841  figures/fig_method_submission.png
ecc1935fdbe8e99a57c7d7ece23017961863038c746367e500bfe21cc4a27882  figures/fig_resolution_sweep_submission.png
ff9768072e83567b8f7f744f8810c7d17d7dd24ce4fbe322b9a414ce7ae0b7bb  figures/fig_vqc_circuit_submission.png
5d80a9413ad62a7971e7f757aace59e66a7436d4740e75ef95b8eef5ee17ad18  Quantum_Shock_TCQ_FOR_SUBMISSION.bbl
4e3b8198bd20ed57d93b85e97a61422ae51e8e1d9590d313db82197458bba1dc  Quantum_Shock_TCQ_FOR_SUBMISSION.tex
92bf9a6351bccad79d3b22f5e98a471723cb5c391cba1a139354217a37913b36  Quantum_Shock_TCQ_TQE_Submission.pdf
c8e6a3ba5e8bd79126a32b34a5a466c8b07e61bda4e2a8f99773ef77ee4adadb  README_PACKAGE.md
20134a4ff1f5a14e71ea4b51c0065707ca53d7ac69f5963128bf30455f3c4be8  references.bib
aa5d77789b1e41d1347e6af501300764abaae626695c003596684ab3c284e66e  reports/Experiment_Report.md
f6eb4fede1e23591fcebdf60083df085e902815275498c6f236935eea61c6ff4  reports/Final_Revision_Summary.md
e7121fb60136dfe35d591db2466cccf219b66fabfb65e9cadd63d3ac836cb883  reports/Manuscript_Ready_Result_Text.md
a0069b98f2b7fa7ab0245626934e3057557dfe01f8504ab86b9589cf90a4d2f2  results/final_revision_results.json
21ca80dc7e4a7ff2ed8fbcf28d725b9e7090c56a30214601ebc8846991b6e90a  results/final_revision_run_metadata.json
c0e44792c421982d7c0f445f8b133229872acd0debeb1af1728b0f36b5f83c5f  tables/table_environment_k8.tex
727d1c9f5865b50408f73eb380af686451264b3e40fcb59c2451b51611ef404d  tables/table_full_sensitivity_k8.tex
0eb0a476fcf23112d41d592962bbb5b993be102aed984a4e4eabc14eb58f96a5  tables/table_main_k8.tex
0f56989a6347a804ee47939c4bc62869894ef77f6b38778b1b2d15526d40db89  tables/table_paired_k8.tex
eb017a5ce4eecde9339fc11001caeecec9865c4304487c1550ab2b34001fa838  tables/table_resolution.tex
e99667c29f856e9aa6743b540528e67579c9f466a4b1e592cb1bca0d0fa5a20d  tables/table_schedule_modes.tex


==> derived/paired_statistics.json <==
{
  "two_moons": {
    "4": {
      "circular_ptq": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.04599999785423279,
          "sample_sd": 0.1454647655822337,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.05805922678042195,
          "upper": 0.15005922248888753,
          "per_seed": [
            0.0,
            0.0,
            0.4599999785423279,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0
          ],
          "wins_ties_losses": {
            "wins": 1,
            "ties": 9,
            "losses": 0
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.35661626323417295,
          "sample_sd": 0.17279385339999595,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.4802255395731427,
          "upper": -0.23300698689520322,
          "per_seed": [
            -0.40818341355770826,
            -0.42571558940107934,
            -0.7346706470125355,
            -0.14125440455973148,
            -0.13012303272262216,
            -0.3234703093767166,
            -0.3829672150313854,
            -0.23469777777791023,
            -0.36568558588624,
            -0.4193946570158005
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.04858897924423218,
          "sample_sd": 0.09852878922011064,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.021894270561301943,
          "upper": 0.1190722290497663,
          "per_seed": [
            0.0,
            0.0,
            0.3077380657196045,
            0.0,
            0.0,
            0.07478517293930054,
            0.0,
            -2.9802322387695312e-08,
            0.10336658358573914,
            0.0
          ],
          "lower_ties_higher": {
            "lower": 1,
            "ties": 6,
            "higher": 3
          }
        }
      },
      "prior_fitted_coordinate_circular_kmeans": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.007999992370605469,
          "sample_sd": 0.09942052582900765,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.06312116737640999,
          "upper": 0.07912115211762094,
          "per_seed": [
            -0.06000000238418579,
            0.1799999475479126,
            0.039999961853027344,
            -0.07999998331069946,
            -0.06000000238418579,
            -0.019999980926513672,
            0.15999996662139893,
            -0.12000000476837158,
            0.04000002145767212,
            0.0
          ],
          "wins_ties_losses": {
            "wins": 4,
            "ties": 1,
            "losses": 5
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.5244737552042352,
          "sample_sd": 0.13857249779959338,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.6236025484827791,
          "upper": -0.4253449619256914,
          "per_seed": [
            -0.3187048314139247,
            -0.4905995069711935,
            -0.5152020534151234,
            -0.37277532555162907,
            -0.5099133090116084,
            -0.6748509258031845,
            -0.7605606131255627,
            -0.6680092103779316,
            -0.45161524787545204,
            -0.48250652849674225
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.11926851272583008,
          "sample_sd": 0.28999689696428377,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.32671979567929377,
          "upper": 0.0881827702276336,
          "per_seed": [
            0.08947858214378357,
            -0.06488391757011414,
            0.5272066593170166,
            -0.23152092099189758,
            -0.3797902762889862,
            -0.27659544348716736,
            -0.37759339809417725,
            -0.43331146240234375,
            0.0174369215965271,
            -0.06311187148094177
          ],
          "lower_ties_higher": {
            "lower": 7,
            "ties": 0,
            "higher": 3
          }
        }
      },
      "ste_qat": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.13399999737739562,
          "sample_sd": 0.11197221052934833,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": 0.05389990329842513,
          "upper": 0.2141000914563661,
          "per_seed": [
            0.3199999928474426,
            0.19999998807907104,
            0.0,
            -0.019999980926513672,
            0.18000000715255737,
            0.12000000476837158,
            0.19999998807907104,
            0.0,
            0.12000000476837158,
            0.21999996900558472
          ],
          "wins_ties_losses": {
            "wins": 7,
            "ties": 2,
            "losses": 1
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.5329288022156107,
          "sample_sd": 0.10318472404819254,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.6067427071541626,
          "upper": -0.45911489727705884,
          "per_seed": [
            -0.7413414595648646,
            -0.6314973174303304,
            -0.5037639816873707,
            -0.42739141918718815,
            -0.46482793847098947,
            -0.6410875767469406,
            -0.44860951229929924,
            -0.5133069641888142,
            -0.5008425153791904,
            -0.45661933720111847
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -1.1160652011632919,
          "sample_sd": 0.46918727577150776,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -1.4517015590800026,
          "upper": -0.7804288432465811,
          "per_seed": [
            -1.1564454138278961,
            -1.0483257472515106,
            -0.2486807107925415,
            -1.5521833002567291,
            -1.7593559324741364,
            -0.7917096316814423,
            -0.8520517349243164,
            -1.7312687635421753,
            -0.8638876378536224,
            -1.1567431390285492
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        }
      }
    },
    "8": {
      "circular_ptq": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.006000000238418579,
          "sample_sd": 0.01349897496135215,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.015656585200546927,
          "upper": 0.0036565847237097675,
          "per_seed": [
            0.0,
            0.0,
            -0.019999980926513672,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            -0.04000002145767212
          ],
          "wins_ties_losses": {
            "wins": 0,
            "ties": 8,
            "losses": 2
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.13175076504558092,
          "sample_sd": 0.06106611442861567,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.175434831722886,
          "upper": -0.08806669836827585,
          "per_seed": [
            -0.10582626471295953,
            -0.16048267553560436,
            -0.1658050138503313,
            -0.12942726770415902,
            -0.10868397842568811,
            -0.17796562239527702,
            -0.08759714849293232,
            -0.1269927234388888,
            -0.2418632006738335,
            -0.012863755226135254
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.18056480400264263,
          "sample_sd": 0.33711843596328445,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.060595197293722175,
          "upper": 0.42172480529900747,
          "per_seed": [
            -0.05582987889647484,
            0.12023898959159851,
            0.9310243725776672,
            0.006024211645126343,
            0.024038970470428467,
            0.0,
            0.10381747782230377,
            0.0,
            0.003212273120880127,
            0.6731216236948967
          ],
          "lower_ties_higher": {
            "lower": 1,
            "ties": 2,
            "higher": 7
          }
        }
      },
      "prior_fitted_coordinate_circular_kmeans": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.04200000166893005,
          "sample_sd": 0.05116422478175144,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.07860068320519137,
          "upper": -0.005399320132668736,
          "per_seed": [
            0.0,
            -0.07999998331069946,
            -0.019999980926513672,
            -0.020000040531158447,
            -0.07999998331069946,
            0.06000000238418579,
            -0.08000004291534424,
            -0.12000000476837158,
            -0.039999961853027344,
            -0.04000002145767212
          ],
          "wins_ties_losses": {
            "wins": 1,
            "ties": 1,
            "losses": 8
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.16312239875405793,
          "sample_sd": 0.031273936912735056,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.18549442550147383,
          "upper": -0.14075037200664203,
          "per_seed": [
            -0.09450079360976815,
            -0.16983032296411693,
            -0.15305434353649616,
            -0.1705984608270228,
            -0.20125246535462793,
            -0.17807240411639214,
            -0.1846101749688387,
            -0.1472365320660174,
            -0.19326388300396502,
            -0.1388046070933342
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.14919317029416562,
          "sample_sd": 0.33181015484424053,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.08816951544485743,
          "upper": 0.38655585603318865,
          "per_seed": [
            -0.04450440779328346,
            0.11089134216308594,
            0.9437750428915024,
            -0.03514698147773743,
            -0.06852951645851135,
            -0.0001067817211151123,
            0.0068044513463974,
            -0.0202438086271286,
            0.051811590790748596,
            0.5471807718276978
          ],
          "lower_ties_higher": {
            "lower": 5,
            "ties": 0,
            "higher": 5
          }
        }
      },
      "ste_qat": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.021999996900558472,
          "sample_sd": 0.07330300599169012,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.03043781466400607,
          "upper": 0.07443780846512302,
          "per_seed": [
            0.019999980926513672,
            0.07999998331069946,
            -0.019999980926513672,
            -0.020000040531158447,
            -0.019999980926513672,
            0.04000002145767212,
            0.15999996662139893,
            -0.07999998331069946,
            -0.039999961853027344,
            0.09999996423721313
          ],
          "wins_ties_losses": {
            "wins": 5,
            "ties": 0,
            "losses": 5
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.18677923118084436,
          "sample_sd": 0.05811490396982069,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.22835212907547758,
          "upper": -0.14520633328621113,
          "per_seed": [
            -0.21546950051560998,
            -0.238645852310583,
            -0.14571348018944263,
            -0.1443186835385859,
            -0.2551272560231155,
            -0.20725862309336662,
            -0.14854560978710651,
            -0.2711359024979174,
            -0.14331969083286822,
            -0.09825771301984787
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.8999319236725569,
          "sample_sd": 0.7719758397371775,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -1.45217017187105,
          "upper": -0.34769367547406393,
          "per_seed": [
            -1.7183217965066433,
            -1.3376637399196625,
            0.6038988530635834,
            -1.6198245137929916,
            -1.1909153461456299,
            -0.18706300854682922,
            -1.185350477695465,
            -1.5420543402433395,
            -0.1302332729101181,
            -0.6917915940284729
          ],
          "lower_ties_higher": {
            "lower": 9,
            "ties": 0,
            "higher": 1
          }
        }
      }
    },
    "16": {
      "circular_ptq": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.0040000081062316895,
          "sample_sd": 0.05399588120220085,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.03462631840573428,
          "upper": 0.04262633461819766,
          "per_seed": [
            -0.06000000238418579,
            -0.020000040531158447,
            0.13999998569488525,
            0.0,
            0.020000040531158447,
            0.020000040531158447,
            -0.019999980926513672,
            -0.039999961853027344,
            0.0,
            0.0
          ],
          "wins_ties_losses": {
            "wins": 3,
            "ties": 3,
            "losses": 4
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.027842799064092105,
          "sample_sd": 0.01606202357606342,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.039332878553092705,
          "upper": -0.016352719575091504,
          "per_seed": [
            -0.015747884288430214,
            -0.03131626918911934,
            -0.06900897995728883,
            -0.017504711200672318,
            -0.020269178887247108,
            -0.030949602893088013,
            -0.03454039350617677,
            -0.015983927994966507,
            -0.017654651712291525,
            -0.02545239101164043
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.09959485922008753,
          "sample_sd": 0.15744342551625456,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.013033382522643147,
          "upper": 0.2122231009628182,
          "per_seed": [
            0.010245192795991898,
            0.015056781470775604,
            0.53221844881773,
            0.031076019629836082,
            0.030354490503668785,
            0.13525833562016487,
            0.014481663703918457,
            0.09415938332676888,
            0.0836354922503233,
            0.049462784081697464
          ],
          "lower_ties_higher": {
            "lower": 0,
            "ties": 0,
            "higher": 10
          }
        }
      },
      "prior_fitted_coordinate_circular_kmeans": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.021999996900558472,
          "sample_sd": 0.043665382164959604,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.009236335782993675,
          "upper": 0.05323632958411062,
          "per_seed": [
            0.0,
            -0.020000040531158447,
            0.09999996423721313,
            0.039999961853027344,
            0.0,
            0.020000040531158447,
            0.04000002145767212,
            -0.039999961853027344,
            0.0,
            0.07999998331069946
          ],
          "wins_ties_losses": {
            "wins": 5,
            "ties": 3,
            "losses": 2
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.0545570593814773,
          "sample_sd": 0.015283909019690522,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.06549050924894025,
          "upper": -0.04362360951401435,
          "per_seed": [
            -0.05215170048177242,
            -0.07560426369309425,
            -0.052289642404502956,
            -0.05200743911154859,
            -0.07852558336162474,
            -0.031060955545399338,
            -0.044794627581723034,
            -0.036752548068761826,
            -0.058447543467991636,
            -0.06393629009835422
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.07288059890270233,
          "sample_sd": 0.17517314593085398,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.0524307207795411,
          "upper": 0.19819191858494578,
          "per_seed": [
            -0.02615862339735031,
            -0.02923121303319931,
            0.5489377863705158,
            -0.0034267082810401917,
            -0.027901913970708847,
            0.13514698296785355,
            0.004227429628372192,
            0.07339076325297356,
            0.042842600494623184,
            0.010978884994983673
          ],
          "lower_ties_higher": {
            "lower": 4,
            "ties": 0,
            "higher": 6
          }
        }
      },
      "ste_qat": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.02999999523162842,
          "sample_sd": 0.04027682096433944,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": 0.0011876932042441564,
          "upper": 0.058812297259012686,
          "per_seed": [
            0.019999980926513672,
            0.039999961853027344,
            0.06000000238418579,
            0.0,
            0.12000000476837158,
            0.0,
            0.0,
            0.0,
            0.0,
            0.06000000238418579
          ],
          "wins_ties_losses": {
            "wins": 5,
            "ties": 5,
            "losses": 0
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.03621220630811876,
          "sample_sd": 0.014200405704545005,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.04637056459645025,
          "upper": -0.026053848019787273,
          "per_seed": [
            -0.009364346042275429,
            -0.04845351725816727,
            -0.06096071751017007,
            -0.030032041047888924,
            -0.030136915956973098,
            -0.03407288627931848,
            -0.02945327863562852,
            -0.0328073650598526,
            -0.05016002052616386,
            -0.03668097476474941
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.9293630249798298,
          "sample_sd": 0.8673792423950076,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -1.5498487561227017,
          "upper": -0.30887729383695794,
          "per_seed": [
            -2.3933605179190636,
            -1.0432359352707863,
            0.05133897066116333,
            -0.33068425208330154,
            -1.1389977373182774,
            -5.771219730377197e-05,
            -2.342439394444227,
            -0.7114512771368027,
            -0.3528740033507347,
            -1.031868390738964
          ],
          "lower_ties_higher": {
            "lower": 9,
            "ties": 0,
            "higher": 1
          }
        }
      }
    }
  },
  "iris": {
    "4": {
      "circular_ptq": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.03999999761581421,
          "sample_sd": 0.07774602608237341,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.09561615428561544,
          "upper": 0.015616159053987028,
          "per_seed": [
            0.0,
            -0.07999998331069946,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            -0.07999998331069946,
            -0.24000000953674316
          ],
          "wins_ties_losses": {
            "wins": 0,
            "ties": 7,
            "losses": 3
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.26187116510700437,
          "sample_sd": 0.1691176014375834,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.38285060921657404,
          "upper": -0.1408917209974347,
          "per_seed": [
            -0.37320300936698914,
            0.13020017743110657,
            -0.3809637129306793,
            -0.33670224249362946,
            -0.4967758357524872,
            -0.15205290913581848,
            -0.2699950337409973,
            -0.2828134454321116,
            -0.25556594133377075,
            -0.20083969831466675
          ],
          "lower_ties_higher": {
            "lower": 9,
            "ties": 0,
            "higher": 1
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.09802510738372802,
          "sample_sd": 0.1095099265375657,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": 0.019686425162740245,
          "upper": 0.1763637896047158,
          "per_seed": [
            -0.000872194766998291,
            0.2640639543533325,
            0.07324850559234619,
            0.15928992629051208,
            0.0,
            0.032123416662216187,
            0.0,
            0.0,
            0.2164974808692932,
            0.23589998483657837
          ],
          "lower_ties_higher": {
            "lower": 1,
            "ties": 3,
            "higher": 6
          }
        }
      },
      "prior_fitted_coordinate_circular_kmeans": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.2280000001192093,
          "sample_sd": 0.14489843892822427,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": 0.12434590116753547,
          "upper": 0.3316540990708831,
          "per_seed": [
            0.12000000476837158,
            0.12000000476837158,
            0.12000000476837158,
            0.2799999713897705,
            0.3199999928474426,
            0.19999998807907104,
            0.4400000274181366,
            0.48000001907348633,
            0.12000000476837158,
            0.07999998331069946
          ],
          "wins_ties_losses": {
            "wins": 10,
            "ties": 0,
            "losses": 0
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.4226117790443823,
          "sample_sd": 0.18060863793457935,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.5518114154688389,
          "upper": -0.2934121426199256,
          "per_seed": [
            -0.44733867049217224,
            -0.10496786236763,
            -0.292000949382782,
            -0.45728854835033417,
            -0.6262907683849335,
            -0.5153648555278778,
            -0.6517478823661804,
            -0.5692209757398814,
            -0.3501650094985962,
            -0.21173226833343506
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.06271550655364991,
          "sample_sd": 0.21464474561060076,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.21626310765650966,
          "upper": 0.09083209454920985,
          "per_seed": [
            -0.0750078558921814,
            0.028895914554595947,
            0.16221126914024353,
            0.03870362043380737,
            -0.1295149326324463,
            -0.33118852972984314,
            -0.3817528486251831,
            -0.2864075303077698,
            0.12189841270446777,
            0.22500741481781006
          ],
          "lower_ties_higher": {
            "lower": 5,
            "ties": 0,
            "higher": 5
          }
        }
      },
      "ste_qat": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.0040000081062316895,
          "sample_sd": 0.12571572639794507,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.0859316049616569,
          "upper": 0.09393162117412028,
          "per_seed": [
            0.0,
            0.12000000476837158,
            0.07999998331069946,
            0.0,
            0.04000002145767212,
            0.12000000476837158,
            -0.039999961853027344,
            0.0,
            0.04000002145767212,
            -0.3199999928474426
          ],
          "wins_ties_losses": {
            "wins": 5,
            "ties": 3,
            "losses": 2
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.44134728915523735,
          "sample_sd": 0.24574801810161628,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.6171448310328325,
          "upper": -0.26554974727764225,
          "per_seed": [
            -0.46133390069007874,
            -0.12632176280021667,
            -0.5765253603458405,
            -0.517366036772728,
            -0.6666995584964752,
            -0.5078642070293427,
            -0.4931383728981018,
            -0.5219341076444834,
            -0.6568349599838257,
            0.11454537510871887
          ],
          "lower_ties_higher": {
            "lower": 9,
            "ties": 0,
            "higher": 1
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -1.0554035514593125,
          "sample_sd": 0.2330038427470937,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -1.2220844594861489,
          "upper": -0.8887226434324763,
          "per_seed": [
            -0.9823150038719177,
            -0.9757366180419922,
            -1.2460198998451233,
            -1.3980845212936401,
            -1.132444143295288,
            -0.9547673761844635,
            -1.01418536901474,
            -0.8979943990707397,
            -1.3423667550086975,
            -0.6101214289665222
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        }
      }
    },
    "8": {
      "circular_ptq": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.01600000262260437,
          "sample_sd": 0.06586180088356623,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.031114691479119556,
          "upper": 0.06311469672432829,
          "per_seed": [
            0.19999998807907104,
            -0.039999961853027344,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0
          ],
          "wins_ties_losses": {
            "wins": 1,
            "ties": 8,
            "losses": 1
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.09864486247533932,
          "sample_sd": 0.05811839959364359,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.14022026098861493,
          "upper": -0.057069463962063714,
          "per_seed": [
            -0.08296789228916168,
            0.005301423370838165,
            -0.08437829092144966,
            -0.1937217554077506,
            -0.08569969842210412,
            -0.06155893672257662,
            -0.15910453302785754,
            -0.053430186002515256,
            -0.12664391053840518,
            -0.14424484479241073
          ],
          "lower_ties_higher": {
            "lower": 9,
            "ties": 0,
            "higher": 1
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.09950496405363082,
          "sample_sd": 0.21044428365228762,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.05103780757908258,
          "upper": 0.2500477356863442,
          "per_seed": [
            0.0072430819272994995,
            0.6541187688708305,
            0.2573465034365654,
            0.03246283531188965,
            0.0,
            0.03155488520860672,
            0.0,
            0.0,
            -0.019499637186527252,
            0.03182320296764374
          ],
          "lower_ties_higher": {
            "lower": 1,
            "ties": 3,
            "higher": 6
          }
        }
      },
      "prior_fitted_coordinate_circular_kmeans": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.008000004291534423,
          "sample_sd": 0.05593646875777483,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.032014534929952126,
          "upper": 0.04801454351302098,
          "per_seed": [
            0.04000002145767212,
            0.04000002145767212,
            0.12000000476837158,
            0.0,
            -0.07999998331069946,
            -0.039999961853027344,
            -0.04000002145767212,
            0.0,
            0.0,
            0.039999961853027344
          ],
          "wins_ties_losses": {
            "wins": 4,
            "ties": 3,
            "losses": 3
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.16390142940217628,
          "sample_sd": 0.05925225658015761,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.2062879403411378,
          "upper": -0.12151491846321477,
          "per_seed": [
            -0.0555538535118103,
            -0.11806367337703705,
            -0.2578495256602764,
            -0.15689255204051733,
            -0.17382933804765344,
            -0.18183327186852694,
            -0.18234292371198535,
            -0.10972124093677849,
            -0.16708213044330478,
            -0.23584578442387283
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.03424839712679386,
          "sample_sd": 0.1854484358136889,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.09841342213398602,
          "upper": 0.16691021638757375,
          "per_seed": [
            0.03465712070465088,
            0.5307536721229553,
            0.08387526869773865,
            0.06929203867912292,
            -0.08812963962554932,
            -0.0887194499373436,
            -0.023238390684127808,
            -0.05629105493426323,
            -0.05993785709142685,
            -0.05977773666381836
          ],
          "lower_ties_higher": {
            "lower": 6,
            "ties": 0,
            "higher": 4
          }
        }
      },
      "ste_qat": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.008000010251998901,
          "sample_sd": 0.025298222286611927,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.01009724776950992,
          "upper": 0.026097268273507723,
          "per_seed": [
            0.0,
            0.04000002145767212,
            0.0,
            0.04000002145767212,
            0.0,
            -0.039999961853027344,
            0.0,
            0.0,
            0.04000002145767212,
            0.0
          ],
          "wins_ties_losses": {
            "wins": 3,
            "ties": 6,
            "losses": 1
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.16703471891814842,
          "sample_sd": 0.09160958060608229,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.23256826505778566,
          "upper": -0.10150117277851119,
          "per_seed": [
            -0.05794553458690643,
            0.001975327730178833,
            -0.1778283230960369,
            -0.12442910578101873,
            -0.2620424092747271,
            -0.2811404662206769,
            -0.1583208362571895,
            -0.18346097820904106,
            -0.27018779469653964,
            -0.15696706878952682
          ],
          "lower_ties_higher": {
            "lower": 9,
            "ties": 0,
            "higher": 1
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.8371092539280653,
          "sample_sd": 0.49585947036944894,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -1.1918257504478067,
          "upper": -0.4823927574083239,
          "per_seed": [
            -1.5578863620758057,
            -0.5172567367553711,
            -1.5815569162368774,
            -0.8923586308956146,
            -0.9551535397768021,
            -0.2701219990849495,
            -0.3715352863073349,
            -1.2848587147891521,
            -0.3930758163332939,
            -0.5472885370254517
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        }
      }
    },
    "16": {
      "circular_ptq": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.0,
          "sample_sd": 0.0,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": 0.0,
          "upper": 0.0,
          "per_seed": [
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0
          ],
          "wins_ties_losses": {
            "wins": 0,
            "ties": 10,
            "losses": 0
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.03616308151940757,
          "sample_sd": 0.011933007934350202,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.044699441154247725,
          "upper": -0.02762672188456742,
          "per_seed": [
            -0.026028109714388847,
            -0.021350642666220665,
            -0.035880661103874445,
            -0.02421851083636284,
            -0.04599783204321284,
            -0.058265382423996925,
            -0.029929609514510958,
            -0.03438360398286022,
            -0.049917383468709886,
            -0.03565907943993807
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.04764008540660143,
          "sample_sd": 0.06635925132510426,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": 0.00016953669614511863,
          "upper": 0.09511063411705775,
          "per_seed": [
            0.04514512978494167,
            0.2046680487692356,
            0.0051118433475494385,
            0.024524467065930367,
            -0.001330547034740448,
            0.1027308888733387,
            0.011356757953763008,
            0.0,
            0.0,
            0.08419426530599594
          ],
          "lower_ties_higher": {
            "lower": 1,
            "ties": 2,
            "higher": 7
          }
        }
      },
      "prior_fitted_coordinate_circular_kmeans": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.01600000262260437,
          "sample_sd": 0.03373096723740111,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.04012968298094949,
          "upper": 0.008129677735740748,
          "per_seed": [
            0.04000002145767212,
            0.0,
            0.0,
            0.0,
            -0.04000002145767212,
            -0.04000002145767212,
            0.0,
            -0.07999998331069946,
            0.0,
            -0.04000002145767212
          ],
          "wins_ties_losses": {
            "wins": 1,
            "ties": 5,
            "losses": 4
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.04386709771315509,
          "sample_sd": 0.01532388791813069,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.054829146761710315,
          "upper": -0.03290504866459987,
          "per_seed": [
            -0.06946928426623344,
            -0.023409230634570122,
            -0.045310879591852427,
            -0.03345802240073681,
            -0.04597154266957659,
            -0.06212359853088856,
            -0.027392344094550936,
            -0.0488102414237801,
            -0.02947086689528078,
            -0.053254966624081135
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.039936069212853906,
          "sample_sd": 0.06699001693959022,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.007985702035973763,
          "upper": 0.08785784046168157,
          "per_seed": [
            0.0017039552330970764,
            0.20260946080088615,
            -0.004318375140428543,
            0.015284955501556396,
            -0.0013042576611042023,
            0.09887267276644707,
            0.01389402337372303,
            -0.014426637440919876,
            0.020446516573429108,
            0.06659837812185287
          ],
          "lower_ties_higher": {
            "lower": 3,
            "ties": 0,
            "higher": 7
          }
        }
      },
      "ste_qat": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.0,
          "sample_sd": 0.03771236082035014,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.026977797753294997,
          "upper": 0.026977797753294997,
          "per_seed": [
            0.04000002145767212,
            0.039999961853027344,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            -0.07999998331069946,
            0.04000002145767212,
            -0.04000002145767212
          ],
          "wins_ties_losses": {
            "wins": 3,
            "ties": 5,
            "losses": 2
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.05786042875806743,
          "sample_sd": 0.021866186426385853,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.07350255622542455,
          "upper": -0.0422183012907103,
          "per_seed": [
            -0.06077304854989052,
            -0.011238466948270798,
            -0.06469864258542657,
            -0.06887744925916195,
            -0.08772693209175486,
            -0.05348469875752926,
            -0.07038871525946888,
            -0.04227211853140034,
            -0.07740432990249246,
            -0.041739885695278645
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.5307933494448662,
          "sample_sd": 0.4161971221837283,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.8285228350441127,
          "upper": -0.23306386384561972,
          "per_seed": [
            -0.5289663225412369,
            -0.9980975687503815,
            -0.43130218982696533,
            -0.6545256748795509,
            -0.14551863074302673,
            -0.08902117609977722,
            -0.21633751690387726,
            -0.738946508616209,
            -0.14796779677271843,
            -1.3572501093149185
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        }
      }
    }
  },
  "mnist_3v6": {
    "4": {
      "circular_ptq": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.0,
          "sample_sd": 0.0,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": 0.0,
          "upper": 0.0,
          "per_seed": [
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0
          ],
          "wins_ties_losses": {
            "wins": 0,
            "ties": 10,
            "losses": 0
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.34112467772793026,
          "sample_sd": 0.10403215072040597,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.41554479518875376,
          "upper": -0.26670456026710676,
          "per_seed": [
            -0.37619735300540924,
            -0.4851815551519394,
            -0.4039676790125668,
            -0.26884519308805466,
            -0.2252874281257391,
            -0.5078032170422375,
            -0.34266356751322746,
            -0.2474446517881006,
            -0.3402819260954857,
            -0.21357420645654202
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.06268487572669983,
          "sample_sd": 0.09798827720043472,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.0074117150727989745,
          "upper": 0.13278146652619863,
          "per_seed": [
            0.0,
            0.17041796445846558,
            0.07807102799415588,
            0.05740872025489807,
            0.15936563909053802,
            0.08679401874542236,
            -0.14632587134838104,
            0.0,
            0.04541325569152832,
            0.1757040023803711
          ],
          "lower_ties_higher": {
            "lower": 1,
            "ties": 2,
            "higher": 7
          }
        }
      },
      "prior_fitted_coordinate_circular_kmeans": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.1580000102519989,
          "sample_sd": 0.1782507663363772,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": 0.030487093558708184,
          "upper": 0.2855129269452896,
          "per_seed": [
            0.2800000309944153,
            0.12000000476837158,
            0.04000002145767212,
            0.06000000238418579,
            0.36000001430511475,
            0.020000040531158447,
            0.5400000214576721,
            0.12000000476837158,
            0.039999961853027344,
            0.0
          ],
          "wins_ties_losses": {
            "wins": 9,
            "ties": 1,
            "losses": 0
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.5707071975572034,
          "sample_sd": 0.10634895756869246,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.6467846587967487,
          "upper": -0.4946297363176581,
          "per_seed": [
            -0.6208538860082626,
            -0.5510591119527817,
            -0.5027384464628994,
            -0.38597729057073593,
            -0.4683519955724478,
            -0.6349420105107129,
            -0.7161420099437237,
            -0.5969747824128717,
            -0.7144514545798302,
            -0.5155809875577688
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.1668976441025734,
          "sample_sd": 0.18893466478350832,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.3020533613327086,
          "upper": -0.03174192687243821,
          "per_seed": [
            -0.2446565330028534,
            0.10454040765762329,
            -0.020699739456176758,
            -0.0597233772277832,
            -0.08369892835617065,
            -0.04034477472305298,
            -0.5198043137788773,
            -0.3495301306247711,
            -0.32875627279281616,
            -0.1263027787208557
          ],
          "lower_ties_higher": {
            "lower": 9,
            "ties": 0,
            "higher": 1
          }
        }
      },
      "ste_qat": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.10799999535083771,
          "sample_sd": 0.19372374455564648,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.030581623167540956,
          "upper": 0.24658161386921637,
          "per_seed": [
            -0.019999980926513672,
            0.0,
            0.25999999046325684,
            0.0,
            0.21999996900558472,
            0.0,
            0.0,
            0.5800000131130219,
            0.039999961853027344,
            0.0
          ],
          "wins_ties_losses": {
            "wins": 4,
            "ties": 5,
            "losses": 1
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.7217507199151442,
          "sample_sd": 0.17862422189268617,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.8495307906197136,
          "upper": -0.5939706492105747,
          "per_seed": [
            -0.7716954797506332,
            -1.0829782336950302,
            -0.8609086577780545,
            -0.7690337523818016,
            -0.7812089081853628,
            -0.5973491822369397,
            -0.5582725517451763,
            -0.6512225789483637,
            -0.4359110817313194,
            -0.70892677269876
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -1.311013002693653,
          "sample_sd": 0.322746432037378,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -1.5418918917289832,
          "upper": -1.080134113658323,
          "per_seed": [
            -1.3206847608089447,
            -0.8806824088096619,
            -1.4444613456726074,
            -1.0968469381332397,
            -1.1183550953865051,
            -1.1432414650917053,
            -2.093349054455757,
            -1.3307304680347443,
            -1.4081417322158813,
            -1.2736367583274841
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        }
      }
    },
    "8": {
      "circular_ptq": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.004000002145767212,
          "sample_sd": 0.008432744950801858,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.0020324201910781508,
          "upper": 0.010032424482612573,
          "per_seed": [
            0.0,
            0.0,
            0.019999980926513672,
            0.020000040531158447,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0
          ],
          "wins_ties_losses": {
            "wins": 2,
            "ties": 8,
            "losses": 0
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.10489652146934532,
          "sample_sd": 0.048097033883667435,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.13930306681473187,
          "upper": -0.07048997612395877,
          "per_seed": [
            -0.17721321946009994,
            -0.18786973867099732,
            -0.08039469178766012,
            -0.10006550326943398,
            -0.08429097849875689,
            -0.05368407070636749,
            -0.051175170578062534,
            -0.08689503470668569,
            -0.1425851946696639,
            -0.0847916123457253
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.06387540660798549,
          "sample_sd": 0.09200858295679964,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.0019435686187359302,
          "upper": 0.1296943818347069,
          "per_seed": [
            0.0,
            0.1267136037349701,
            0.018382348120212555,
            0.03136685490608215,
            0.038191743195056915,
            0.03628213703632355,
            0.015589360147714615,
            0.0,
            0.06924253702163696,
            0.3029854819178581
          ],
          "lower_ties_higher": {
            "lower": 0,
            "ties": 2,
            "higher": 8
          }
        }
      },
      "prior_fitted_coordinate_circular_kmeans": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.032000011205673216,
          "sample_sd": 0.04341018591291706,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": 0.0009462349233975362,
          "upper": 0.0630537874879489,
          "per_seed": [
            -0.019999980926513672,
            -0.019999980926513672,
            0.0,
            0.04000002145767212,
            0.04000002145767212,
            0.12000000476837158,
            0.0,
            0.04000002145767212,
            0.06000000238418579,
            0.06000000238418579
          ],
          "wins_ties_losses": {
            "wins": 6,
            "ties": 2,
            "losses": 2
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.17045161155401728,
          "sample_sd": 0.04465990669281756,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.20239938422672982,
          "upper": -0.13850383888130474,
          "per_seed": [
            -0.10153246438130736,
            -0.19088270876090974,
            -0.16464836057275534,
            -0.21240175142884254,
            -0.14333725441247225,
            -0.17383873462677002,
            -0.16339652705937624,
            -0.12754763761768118,
            -0.26169524248689413,
            -0.1652354341931641
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.0016796834766864776,
          "sample_sd": 0.10664985901806104,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.07797239664605422,
          "upper": 0.07461302969268126,
          "per_seed": [
            0.07568075507879257,
            0.12370063364505768,
            -0.06587132066488266,
            -0.08096939325332642,
            -0.020854532718658447,
            -0.08387252688407898,
            -0.09663199633359909,
            -0.04065260291099548,
            -0.04986751079559326,
            0.2225416600704193
          ],
          "lower_ties_higher": {
            "lower": 7,
            "ties": 0,
            "higher": 3
          }
        }
      },
      "ste_qat": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.0039999961853027345,
          "sample_sd": 0.020655910718087447,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.010776352195994592,
          "upper": 0.01877634456660006,
          "per_seed": [
            0.0,
            0.0,
            0.04000002145767212,
            0.0,
            -0.019999980926513672,
            0.039999961853027344,
            -0.020000040531158447,
            0.0,
            0.0,
            0.0
          ],
          "wins_ties_losses": {
            "wins": 2,
            "ties": 6,
            "losses": 2
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.17898151380359195,
          "sample_sd": 0.028786445073526973,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.1995740960852847,
          "upper": -0.1583889315218992,
          "per_seed": [
            -0.19215087359771132,
            -0.22374282393138856,
            -0.19830994959920645,
            -0.17067420855164528,
            -0.15646201837807894,
            -0.15702667832374573,
            -0.1340951370075345,
            -0.1801785538555123,
            -0.21729648765176535,
            -0.1598784071393311
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.8051288023591041,
          "sample_sd": 0.42373646461912623,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -1.1082516086359901,
          "upper": -0.502005996082218,
          "per_seed": [
            -0.33135293424129486,
            -0.5778772532939911,
            -0.6945338621735573,
            -1.3135861307382584,
            -1.2466227412223816,
            -0.6842952966690063,
            -0.4548659101128578,
            -1.2837808728218079,
            -0.23361068964004517,
            -1.2307623326778412
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        }
      }
    },
    "16": {
      "circular_ptq": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.0019999980926513673,
          "sample_sd": 0.01988858619237364,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.012227439390055923,
          "upper": 0.01622743557535866,
          "per_seed": [
            -0.04000002145767212,
            0.0,
            0.0,
            0.019999980926513672,
            0.04000002145767212,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0
          ],
          "wins_ties_losses": {
            "wins": 2,
            "ties": 7,
            "losses": 1
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.0232949630022631,
          "sample_sd": 0.015403725626275806,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.0343141245066968,
          "upper": -0.012275801497829402,
          "per_seed": [
            0.008107271045446396,
            -0.025275880776462145,
            -0.020708566531538963,
            -0.01698823255719617,
            -0.03551332652568817,
            -0.010719875921495259,
            -0.034840987325878814,
            -0.01618852448882535,
            -0.03710543204215355,
            -0.043716074898839
          ],
          "lower_ties_higher": {
            "lower": 9,
            "ties": 0,
            "higher": 1
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.04367131283506751,
          "sample_sd": 0.03916626279859535,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": 0.0156534562610304,
          "upper": 0.07168916940910462,
          "per_seed": [
            0.027627818286418915,
            0.0,
            0.0,
            0.04123324155807495,
            0.1274026818573475,
            0.08822708856314421,
            0.05747357755899429,
            0.024126097559928894,
            0.03216458857059479,
            0.03845803439617157
          ],
          "lower_ties_higher": {
            "lower": 0,
            "ties": 2,
            "higher": 8
          }
        }
      },
      "prior_fitted_coordinate_circular_kmeans": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.01799999475479126,
          "sample_sd": 0.02201009695914043,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": 0.0022549198939862264,
          "upper": 0.03374506961559629,
          "per_seed": [
            0.039999961853027344,
            0.019999980926513672,
            0.0,
            0.0,
            0.06000000238418579,
            0.019999980926513672,
            0.0,
            0.04000002145767212,
            0.0,
            0.0
          ],
          "wins_ties_losses": {
            "wins": 5,
            "ties": 5,
            "losses": 0
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.03966974202921847,
          "sample_sd": 0.009679194737779003,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.0465938208291236,
          "upper": -0.03274566322931334,
          "per_seed": [
            -0.024857264012098312,
            -0.03479658656578977,
            -0.041391244158148766,
            -0.05266094935359433,
            -0.03937813267111778,
            -0.03537809301633388,
            -0.052625251264544204,
            -0.05030017701210454,
            -0.036561096349032596,
            -0.02874862588942051
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": 0.027296533808112144,
          "sample_sd": 0.04475678282182012,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.004720539872506091,
          "upper": 0.05931360748873038,
          "per_seed": [
            -0.0053367167711257935,
            -0.009520705789327621,
            -0.020682677626609802,
            0.005560524761676788,
            0.12353787571191788,
            0.06356887146830559,
            0.0396893136203289,
            -0.009985554963350296,
            0.032708924263715744,
            0.05342548340559006
          ],
          "lower_ties_higher": {
            "lower": 4,
            "ties": 0,
            "higher": 6
          }
        }
      },
      "ste_qat": {
        "accuracy_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.0020000040531158447,
          "sample_sd": 0.006324568137414449,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.006524327547497294,
          "upper": 0.0025243194412656045,
          "per_seed": [
            -0.020000040531158447,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0,
            0.0
          ],
          "wins_ties_losses": {
            "wins": 0,
            "ties": 9,
            "losses": 1
          }
        },
        "local_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.04895266179373721,
          "sample_sd": 0.01706705681851014,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.061161698753452155,
          "upper": -0.036743624834022263,
          "per_seed": [
            -0.009300485253334045,
            -0.05481150590640027,
            -0.04138256050646305,
            -0.053035173390526325,
            -0.06724691018462181,
            -0.05757267598528415,
            -0.04326667383429594,
            -0.038308821443933994,
            -0.06617441613343544,
            -0.058427395299077034
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        },
        "reference_shock_tcq_minus_baseline": {
          "n": 10,
          "mean": -0.5307364095002413,
          "sample_sd": 0.3978622349309393,
          "confidence": 0.95,
          "degrees_of_freedom": 9,
          "critical_value": 2.262157162798205,
          "lower": -0.8153499068830117,
          "upper": -0.24612291211747084,
          "per_seed": [
            -0.26742536574602127,
            -0.655137725174427,
            -0.45864641666412354,
            -0.7278653532266617,
            -1.3529658764600754,
            -0.970566987991333,
            -0.21491995453834534,
            -0.235707376152277,
            -0.07718291133642197,
            -0.3469461277127266
          ],
          "lower_ties_higher": {
            "lower": 10,
            "ties": 0,
            "higher": 0
          }
        }
      }
    }
  }
}

==> derived/summary_statistics.csv <==
dataset,K,method,n,accuracy_mean,accuracy_sample_sd,gamma_local_mean,gamma_local_sample_sd,gamma_reference_mean,gamma_reference_sample_sd,mean_infidelity_local_mean
two_moons,4,continuous,10,0.8619999885559082,0.05370702078917106,1.9693374362361737e-07,1.714191048093797e-07,1.9693374362361737e-07,1.714191048093797e-07,1.9693374362361737e-07
two_moons,4,circular_ptq,10,0.785999995470047,0.13031585380452654,0.38173321783542635,0.1697506418056322,0.38173321783542635,0.1697506418056322,0.3248749732971191
two_moons,4,prior_fitted_coordinate_circular_kmeans,10,0.8240000009536743,0.07530676726088986,0.5495907098054886,0.1525545481186102,0.5495907098054886,0.1525545481186102,0.4484482616186142
two_moons,4,ste_qat,10,0.6979999959468841,0.10217631421840324,0.558045756816864,0.09808952643221033,1.5463873982429504,0.26903513311630695,0.45682654678821566
two_moons,4,tcq,10,0.8319999933242798,0.05266244163547398,0.025116954601253384,0.022801100832090714,0.4303221970796585,0.24938306171991056,0.02473357878043316
two_moons,8,continuous,10,0.8619999885559082,0.05370702078917106,1.9693374362361737e-07,1.714191048093797e-07,1.9693374362361737e-07,1.714191048093797e-07,1.9693374362361737e-07
two_moons,8,circular_ptq,10,0.8259999930858613,0.04526465077965805,0.14275709465146064,0.050104115042617754,0.14275709465146064,0.050104115042617754,0.13525320664048196
two_moons,8,prior_fitted_coordinate_circular_kmeans,10,0.8619999945163727,0.03457679777169481,0.17412872835993767,0.032645065861678896,0.17412872835993767,0.032645065861678896,0.16355392709374428
two_moons,8,ste_qat,10,0.7979999959468842,0.09162725594961214,0.1977855607867241,0.0495331390080789,1.2232538223266602,0.5766369089141161,0.18399128317832947
two_moons,8,tcq,10,0.8199999928474426,0.044221666627035694,0.011006329605879727,0.021308358831118583,0.32332189865410327,0.33557399794458137,0.010818518143787514
two_moons,16,continuous,10,0.8619999885559082,0.05370702078917106,1.9693374362361737e-07,1.714191048093797e-07,1.9693374362361737e-07,1.714191048093797e-07,1.9693374362361737e-07
two_moons,16,circular_ptq,10,0.865999984741211,0.04993329744528917,0.03312098663300276,0.014994614546302838,0.03312098663300276,0.014994614546302838,0.032677087001502514
two_moons,16,prior_fitted_coordinate_circular_kmeans,10,0.8479999959468841,0.053499751267695815,0.05983524695038796,0.015504306857860747,0.05983524695038796,0.015504306857860747,0.058510559052228926
two_moons,16,ste_qat,10,0.8399999976158142,0.06599662616724987,0.04149039387702942,0.01155655187980741,1.06207887083292,0.7919964425586743,0.04085625112056732
two_moons,16,tcq,10,0.8699999928474427,0.06271628539569246,0.005278187568910653,0.008832441106818837,0.1327158458530903,0.16962003689127392,0.005244393016437243
iris,4,continuous,10,0.9919999957084655,0.016865489901580315,2.670288089312578e-07,2.4606317213110295e-07,2.670288089312578e-07,2.4606317213110295e-07,2.670288089312578e-07
iris,4,circular_ptq,10,0.8960000038146972,0.0847479910123237,0.46037258207798004,0.12316917018198734,0.46037258207798004,0.12316917018198734,0.38743883073329927
iris,4,prior_fitted_coordinate_circular_kmeans,10,0.6280000060796738,0.13339998410819218,0.621113196015358,0.10433085669675335,0.621113196015358,0.10433085669675335,0.4955411523580551
iris,4,ste_qat,10,0.8519999980926514,0.10840253929770813,0.639848706126213,0.11830265831954459,1.6138012409210205,0.2774111399201616,0.508710291981697
iris,4,tcq,10,0.8560000061988831,0.10532489383463924,0.1985014169709757,0.16611654575485815,0.5583976894617081,0.18175850909813318,0.17778704867232592
iris,8,continuous,10,0.9919999957084655,0.016865489901580315,2.670288089312578e-07,2.4606317213110295e-07,2.670288089312578e-07,2.4606317213110295e-07,2.670288089312578e-07
iris,8,circular_ptq,10,0.9439999997615814,0.06022180493215524,0.1280627880245447,0.05334909718399064,0.1280627880245447,0.05334909718399064,0.12158687300980091
iris,8,prior_fitted_coordinate_circular_kmeans,10,0.9519999980926513,0.04917090213442242,0.1933193549513817,0.04520165891037344,0.1933193549513817,0.04520165891037344,0.18008270040154456
iris,8,ste_qat,10,0.9519999921321869,0.03675745855348957,0.19645264446735383,0.06029310915646844,1.064677006006241,0.5360125453319967,0.1827018827199936
iris,8,tcq,10,0.9600000023841858,0.037712353795872906,0.029417925549205394,0.05184465581363102,0.22756775207817553,0.20989793931891412,0.02830435927025974
iris,16,continuous,10,0.9919999957084655,0.016865489901580315,2.670288089312578e-07,2.4606317213110295e-07,2.670288089312578e-07,2.4606317213110295e-07,2.670288089312578e-07
iris,16,circular_ptq,10,0.9759999930858612,0.027968237694018416,0.040286004357039926,0.01051367485655256,0.040286004357039926,0.01051367485655256,0.03968534469604492
iris,16,prior_fitted_coordinate_circular_kmeans,10,0.9919999957084655,0.016865489901580315,0.04799002055078745,0.01494741823535079,0.04799002055078745,0.01494741823535079,0.04713322296738624
iris,16,ste_qat,10,0.9759999930858612,0.027968237694018416,0.06198335159569979,0.017398057091846667,0.6187194392085076,0.4496681719078968,0.060566038638353345
iris,16,tcq,10,0.9759999930858612,0.027968237694018416,0.004122922837632359,0.006232601895693729,0.08792608976364136,0.06946006037609254,0.004105522451754951
mnist_3v6,4,continuous,10,0.972000002861023,0.02347575825298016,1.6474723638637556e-07,1.5177630671391208e-07,1.6474723638637556e-07,1.5177630671391208e-07,1.6474723638637556e-07
mnist_3v6,4,circular_ptq,10,0.9460000038146973,0.03272783667413938,0.36196091026067734,0.10268407103260264,0.36196091026067734,0.10268407103260264,0.31556672006845476
mnist_3v6,4,prior_fitted_coordinate_circular_kmeans,10,0.7879999935626983,0.17364075600917375,0.5915434300899506,0.10706338476551186,0.5915434300899506,0.10706338476551186,0.4764590710401535
mnist_3v6,4,ste_qat,10,0.8380000084638596,0.18365426542095462,0.7425869524478912,0.17751130087543257,1.7356587886810302,0.25306505471679724,0.5636199414730072
mnist_3v6,4,tcq,10,0.9460000038146973,0.03272783667413938,0.02083623253274709,0.016017691929736688,0.4246457859873772,0.13580610114139155,0.020612788712605835
mnist_3v6,8,continuous,10,0.972000002861023,0.02347575825298016,1.6474723638637556e-07,1.5177630671391208e-07,1.6474723638637556e-07,1.5177630671391208e-07,1.6474723638637556e-07
mnist_3v6,8,circular_ptq,10,0.9519999980926513,0.02529821705087834,0.11527687795460224,0.044391286465991976,0.11527687795460224,0.044391286465991976,0.11009849794209003
mnist_3v6,8,prior_fitted_coordinate_circular_kmeans,10,0.9239999890327454,0.03977715839908007,0.1808319680392742,0.049319500648219695,0.1808319680392742,0.049319500648219695,0.16921835392713547
mnist_3v6,8,ste_qat,10,0.9520000040531158,0.032930909692852305,0.18936187028884888,0.028423566326628964,0.9842810869216919,0.4388042962374502,0.17716299295425414
mnist_3v6,8,tcq,10,0.9560000002384186,0.02458545322222523,0.010380356485256925,0.01342008132734801,0.17915228456258775,0.1031155431732615,0.01028900834498927
mnist_3v6,16,continuous,10,0.972000002861023,0.02347575825298016,1.6474723638637556e-07,1.5177630671391208e-07,1.6474723638637556e-07,1.5177630671391208e-07,1.6474723638637556e-07
mnist_3v6,16,circular_ptq,10,0.9660000026226043,0.021187006036588418,0.030819079000502826,0.013932534102080132,0.030819079000502826,0.013932534102080132,0.030429658107459547
mnist_3v6,16,prior_fitted_coordinate_circular_kmeans,10,0.9500000059604645,0.04027681932003438,0.047193858027458194,0.01126298956406062,0.047193858027458194,0.01126298956406062,0.04638611003756523
mnist_3v6,16,ste_qat,10,0.9700000047683716,0.028674417926353172,0.05647677779197693,0.010747874527868718,0.6052268013358116,0.4221864409632896,0.055353115499019626
mnist_3v6,16,tcq,10,0.9680000007152557,0.03293091291061297,0.007524115998239722,0.01467745582041036,0.07449039183557034,0.04089042436513054,0.0074396816347871205


==> experiments/requirements.txt <==
numpy==2.4.6
torch==2.12.0
scikit-learn==1.8.0
matplotlib==3.11.1
scipy==1.18.1


==> results/final_revision_run_metadata.json <==
{
  "started_unix_seconds": 1787846353.48527,
  "runtime_seconds": 925.4444302080083,
  "preparation_and_continuous_runtime_seconds": {
    "two_moons": 7.375279292056803,
    "iris": 5.574173209024593,
    "mnist_3v6": 168.08522166701732
  },
  "python": "3.14.3",
  "torch": "2.12.0",
  "numpy": "2.4.6",
  "scikit_learn": "1.8.0",
  "device": "cpu",
  "cpu_brand": "arm",
  "machine": "arm64",
  "logical_cpu_count": 8,
  "torch_num_threads": 4,
  "peak_process_rss_bytes": 1162690560,
  "seeds": [
    42,
    123,
    7,
    99,
    2024,
    31415,
    2718,
    1618,
    808,
    1337
  ],
  "datasets": [
    "two_moons",
    "iris",
    "mnist_3v6"
  ],
  "K_values": [
    4,
    8,
    16
  ],
  "epochs": 100,
  "learning_rate": 0.05,
  "optimizer": "torch.optim.Adam with default beta and epsilon settings",
  "loss": "full-batch mean squared error",
  "tcq_validation_grid": [
    [
      0.4,
      5.0,
      0.1
    ],
    [
      0.4,
      5.0,
      0.3
    ],
    [
      0.4,
      5.0,
      0.6
    ],
    [
      0.6,
      2.0,
      0.1
    ],
    [
      0.6,
      5.0,
      0.1
    ],
    [
      0.6,
      5.0,
      0.3
    ],
    [
      0.6,
      5.0,
      0.6
    ],
    [
      0.6,
      10.0,
      0.3
    ],
    [
      0.8,
      5.0,
      0.1
    ],
    [
      0.8,
      5.0,
      0.3
    ],
    [
      0.8,
      5.0,
      0.6
    ]
  ],
  "selection_rule": "highest hard-deployed validation accuracy; lowest hard-deployed validation MSE; smallest circular codebook distance; earliest epoch, with accuracy/loss compared after rounding to 7 decimal places and distance after rounding to 12 decimal places",
  "validation_metric_comparison_decimals": 7,
  "distance_comparison_decimals": 12,
  "test_used_for_selection": false,
  "ste_qat_definition": "hard uniform circular quantizer in forward pass and identity straight-through derivative in backward pass",
  "tie_rule": "smallest phase-zero codebook index among distances within 1e-12 of the minimum",
  "result_file": "results/final_revision_results.json"
}

